Decomposed Prompting: A Modular Approach for Solving Complex Tasks

Few-shot prompting is a surprisingly powerful way to use Large Language Models (LLMs) to solve various tasks. However, this approach struggles as the task complexity increases or when the individual reasoning steps of the task themselves are hard to learn, especially when embedded in more complex tasks. To address this, we propose Decomposed Prompting, a new approach to solve complex tasks by decomposing them (via prompting) into simpler sub-tasks that can be delegated to a library of prompting-based LLMs dedicated to these sub-tasks. This modular structure allows each prompt to be optimized for its specific sub-task, further decomposed if necessary, and even easily replaced with more effective prompts, trained models, or symbolic functions if desired. We show that the flexibility and modularity of Decomposed Prompting allows it to outperform prior work on few-shot prompting using GPT3. On symbolic reasoning tasks, we can further decompose sub-tasks that are hard for LLMs into even simpler solvable sub-tasks. When the complexity comes from the input length, we can recursively decompose the task into the same task but with smaller inputs. We also evaluate our approach on textual multi-step reasoning tasks: on long-context multi-hop QA task, we can more effectively teach the sub-tasks via our separate sub-tasks prompts; and on open-domain multi-hop QA, we can incorporate a symbolic information retrieval within our decomposition framework, leading to improved performance on both tasks. Datasets, Code and Prompts available at https://github.com/allenai/DecomP.

==> prompts/commaqa/aw_qa_small.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
Q: Which awards were given to Zalate?
A: ["Hallowcock"]

Q: Which awards were given to Premercy?
A: ["Chowwurst"]

movie: Misgendery ; directed by: Wetherality. movie: Dewbar ; director: Gigabut. movie: Caudacite ; director: Lougerière. movie: Tayenne ; directed by: Lougerière. movie: Misgendery ; awarded: Microsouenesis. movie: Dewbar ; awarded: Erowid. movie: Tayenne ; awarded: Cockspit. movie: Caudacite ; award: Erowid. award: Aniconder ; winner: Wetherality. award: Aniconder ; winner: Lougerière. person: Gigabut ; award: Trifogation. movie: Dewbar ; release year: 1991. movie: Tayenne ; year: 2013. movie: Caudacite ; release year: 2008. movie: Misgendery ; year: 1991. Wetherality was an actor in the movie Dewbar. Gigabut was an actor in the movie Tayenne. Lougerière was an actor in the movie Tayenne. Lougerière acted in the movie Caudacite. Lougerière acted in the movie Misgendery. Gigabut was an actor in the movie Caudacite. Wetherality was an actor in the movie Misgendery. Wetherality was born in the year 1917. Lougerière was born in 1926. Gigabut was born in the year 1917. Gigabut grew up in the nation of Triclops. Lougerière is from the country of Tatkin. Wetherality grew up in the nation of Tatkin. Lougerière produced the movie Dewbar with others. Gigabut produced the movie Tayenne with others. Gigabut produced the movie Dewbar with others. Lougerière was one of the producers of the movie Misgendery. Wetherality was one of the producers of the movie Caudacite. Gigabut was one of the producers of the movie Caudacite. Wetherality produced the movie Misgendery with others. Wetherality produced the movie Tayenne with others. Wetherality wrote for the movie Tayenne. Gigabut wrote for the movie Misgendery. Lougerière was one of the writers for the movie Caudacite. Wetherality wrote for the movie Misgendery. Gigabut wrote for the movie Tayenne. Gigabut wrote for the movie Dewbar. Lougerière wrote for the movie Dewbar. Wetherality wrote for the movie Caudacite.
Q: Which movies were given the Erowid award?
A: ["Dewbar", "Caudacite"]

Q: Which awards were given to Wetherality?
A: ["Aniconder"]

==> prompts/commaqa/cot.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
QC: What awards have movies produced by people born in 1910 won?
QS: The people born in 1910 were Muntaril and Teeplemole. Teeplemole produced the movies Featsaw and Zalate. Muntaril produced the movie Premercy. Featsaw was awarded the Zorgion award. Premercy was awarded the Chowwurst award. Zalate was awarded the Hallowcock award. So the answer is ["Zorgion", "Chowwurst", "Hallowcock"].
A: ["Zorgion", "Chowwurst", "Hallowcock"]
QS: [EOQ]

movie: Misgendery ; directed by: Wetherality. movie: Dewbar ; director: Gigabut. movie: Caudacite ; director: Lougerière. movie: Tayenne ; directed by: Lougerière. movie: Misgendery ; awarded: Microsouenesis. movie: Dewbar ; awarded: Erowid. movie: Tayenne ; awarded: Cockspit. movie: Caudacite ; award: Erowid. award: Aniconder ; winner: Wetherality. award: Aniconder ; winner: Lougerière. person: Gigabut ; award: Trifogation. movie: Dewbar ; release year: 1991. movie: Tayenne ; year: 2013. movie: Caudacite ; release year: 2008. movie: Misgendery ; year: 1991. Wetherality was an actor in the movie Dewbar. Gigabut was an actor in the movie Tayenne. Lougerière was an actor in the movie Tayenne. Lougerière acted in the movie Caudacite. Lougerière acted in the movie Misgendery. Gigabut was an actor in the movie Caudacite. Wetherality was an actor in the movie Misgendery. Wetherality was born in the year 1917. Lougerière was born in 1926. Gigabut was born in the year 1917. Gigabut grew up in the nation of Triclops. Lougerière is from the country of Tatkin. Wetherality grew up in the nation of Tatkin. Lougerière produced the movie Dewbar with others. Gigabut produced the movie Tayenne with others. Gigabut produced the movie Dewbar with others. Lougerière was one of the producers of the movie Misgendery. Wetherality was one of the producers of the movie Caudacite. Gigabut was one of the producers of the movie Caudacite. Wetherality produced the movie Misgendery with others. Wetherality produced the movie Tayenne with others. Wetherality wrote for the movie Tayenne. Gigabut wrote for the movie Misgendery. Lougerière was one of the writers for the movie Caudacite. Wetherality wrote for the movie Misgendery. Gigabut wrote for the movie Tayenne. Gigabut wrote for the movie Dewbar. Lougerière wrote for the movie Dewbar. Wetherality wrote for the movie Caudacite.
QC: What awards have the actors of the Erowid winning movies received?
QS: The movies that won the Erowid award are Dewbar and Caudacite. Wetherality was an actor in Dewbar. Lougerière and Gigabut acted in Caudacite. Wetherality won the Aniconder award. Lougerière also won the Aniconder award.  Gigabut won the Trifogation award. So the answer is ["Aniconder", "Trifogation"].
A: ["Aniconder", "Trifogation"]
QS: [EOQ]

movie: Pastillobox ; directed by: Firmline. movie: Clenestration ; directed by: Carblock. movie: Pestok ; directed by: Bioperatology. movie: Vitrilateral ; director: Bioperatology. movie: Vitrilateral ; award: Antipositive. movie: Clenestration ; awarded: Handt. movie: Pastillobox ; awarded: Handt. movie: Pestok ; awarded: Gutney. movie: Pestok ; writer: Firmline. movie: Clenestration ; written by: Carblock. movie: Pastillobox ; written by: Bioperatology. movie: Pestok ; writer: Bioperatology. movie: Clenestration ; written by: Firmline. movie: Vitrilateral ; writer: Bioperatology. movie: Pastillobox ; writer: Carblock. movie: Vitrilateral ; written by: Carblock. movie: Pestok ; release year: 1986. movie: Clenestration ; year: 1986. movie: Vitrilateral ; year: 1999. movie: Pastillobox ; release year: 1984. Carblock was an actor in the movie Pastillobox. Firmline was an actor in the movie Vitrilateral. Bioperatology was an actor in the movie Clenestration. Firmline acted in the movie Pastillobox. Carblock was an actor in the movie Clenestration. Bioperatology was an actor in the movie Pestok. Firmline was born in the year 1904. Bioperatology was born in the year 1935. Carblock was born in 1935. Carblock grew up in the nation of Knoppock. Firmline grew up in the nation of Tatkin. Bioperatology grew up in the nation of Tatkin. Bioperatology won the Modiparity award. Halfbill was awarded to Firmline. Halfbill was awarded to Carblock. Bioperatology was one of the producers of the movie Pestok. Bioperatology produced the movie Vitrilateral with others. Firmline produced the movie Pastillobox with others. Firmline produced the movie Clenestration with others. Carblock was one of the producers of the movie Pastillobox. Carblock produced the movie Vitrilateral with others. Carblock produced the movie Clenestration with others. Firmline was one of the producers of the movie Pestok.
QC: What awards did the movies directed by the Modiparity winners receive?
QS: The Modiparity winners are Bioperatology. Bioperatology has directed the movies Pestok and Vitrilateral. Pestok has won the Gutney award. Vitrilateral has won the Antipositive award. So the answer is ["Gutney", "Antipositive"].
A: ["Gutney", "Antipositive"]
QS: [EOQ]

movie: Nohit ; director: Mimicocycle. movie: Noenometer ; director: Mimicocycle. movie: Tayenne ; directed by: Zayage. movie: Pneumodendron ; director: Sclerocybin. movie: Tayenne ; awarded: Goosehead. movie: Nohit ; awarded: Handt. movie: Pneumodendron ; award: Handt. movie: Noenometer ; awarded: Brownbeard. movie: Nohit ; writer: Mimicocycle. movie: Noenometer ; written by: Sclerocybin. movie: Tayenne ; writer: Sclerocybin. movie: Pneumodendron ; written by: Zayage. movie: Tayenne ; writer: Zayage. movie: Pneumodendron ; written by: Mimicocycle. movie: Noenometer ; release year: 1991. movie: Tayenne ; year: 2013. movie: Nohit ; year: 2005. movie: Pneumodendron ; year: 2005. Mimicocycle was an actor in the movie Tayenne. Zayage acted in the movie Pneumodendron. Zayage was an actor in the movie Nohit. Sclerocybin was an actor in the movie Nohit. Sclerocybin was an actor in the movie Tayenne. Mimicocycle was an actor in the movie Noenometer. Zayage was born in 1935. Sclerocybin was born in 1935. Mimicocycle was born in 1930. Mimicocycle is from the country of Calderita. Sclerocybin grew up in the nation of Calderita. Zayage is from the country of Obility. Quinion was awarded to Zayage. Fannyxist was awarded to Sclerocybin. Fannyxist was awarded to Mimicocycle. Mimicocycle produced the movie Nohit with others. Zayage was one of the producers of the movie Nohit. Sclerocybin was one of the producers of the movie Tayenne. Sclerocybin produced the movie Pneumodendron with others. Zayage produced the movie Pneumodendron with others. Mimicocycle was one of the producers of the movie Tayenne. Sclerocybin was one of the producers of the movie Noenometer. Zayage produced the movie Noenometer with others
QC: What awards have movies written by people born in 1935 won?
QS: The people born in 1935 were Sclerocybin and Zayage. Sclerocybin has written the movies Noenometer and Tayenne. Zayage has written the movies Pneumodendron and Tayenne. Noenometer has won the Brownbeard award. Tayenne has won the Goosehead award. Pneumodendron has won the Handt award. So the answer is ["Brownbeard", "Goosehead", "Handt"].
A: ["Brownbeard", "Goosehead", "Handt"]
QS: [EOQ]

==> prompts/commaqa/cot_small.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
QC: What awards have movies produced by people born in 1910 won?
QS: The people born in 1910 were Muntaril and Teeplemole. Teeplemole produced the movies Featsaw and Zalate. Muntaril produced the movie Premercy. Featsaw was awarded the Zorgion award. Premercy was awarded the Chowwurst award. Zalate was awarded the Hallowcock award. So the answer is ["Zorgion", "Chowwurst", "Hallowcock"].
A: ["Zorgion", "Chowwurst", "Hallowcock"]
QS: [EOQ]

movie: Nilitude ; director: Monsterscar. movie: Dewbar ; directed by: Metatoun. movie: Warpstone ; directed by: Gastrat. movie: Partnershipmaker ; director: Metatoun. movie: Dewbar ; award: Tachychronograph. movie: Partnershipmaker ; awarded: Tachychronograph. movie: Nilitude ; award: Paleodactyl. movie: Warpstone ; award: Sabonade. person: Gastrat ; award: Trifogation. award: Polyquadrase ; winner: Monsterscar. award: Trifogation ; winner: Metatoun. movie: Warpstone ; release year: 1956. movie: Dewbar ; release year: 1984. movie: Nilitude ; year: 1984. movie: Partnershipmaker ; year: 1962. Gastrat was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Nilitude. Gastrat acted in the movie Nilitude. Monsterscar was an actor in the movie Dewbar. Gastrat acted in the movie Warpstone. Metatoun acted in the movie Warpstone. Metatoun was born in 1939. Gastrat was born in the year 1933. Monsterscar was born in 1933. Metatoun grew up in the nation of Moulole. Gastrat is from the country of Stridery. Monsterscar grew up in the nation of Moulole. Monsterscar produced the movie Nilitude with others. Monsterscar was one of the producers of the movie Warpstone. Metatoun was one of the producers of the movie Warpstone. Gastrat was one of the producers of the movie Nilitude. Metatoun produced the movie Partnershipmaker with others. Metatoun produced the movie Dewbar with others. Monsterscar was one of the producers of the movie Partnershipmaker. Gastrat produced the movie Dewbar with others. Metatoun wrote for the movie Partnershipmaker. Gastrat wrote for the movie Warpstone. Gastrat was one of the writers for the movie Dewbar. Monsterscar was one of the writers for the movie Nilitude. Metatoun wrote for the movie Warpstone.
QC: What movies have people from the country Stridery acted in?
QS: The people born in Stridery are Gastrat. Gastrat acted in Partenrshipmaker, Nilitude and Warpstone. So the answer is ["Partnershipmaker", "Nilitude", "Warpstone"].
A: ["Partnershipmaker", "Nilitude", "Warpstone"]
QS: [EOQ]

==> prompts/commaqa/pos_qa.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
Q: For which movies was Teeplemole the producer?
A: ["Featsaw", "Zalate"]

Q: For which movies was Muntaril the producer?
A: ["Premercy]

movie: Misgendery ; directed by: Wetherality. movie: Dewbar ; director: Gigabut. movie: Caudacite ; director: Lougerière. movie: Tayenne ; directed by: Lougerière. movie: Misgendery ; awarded: Microsouenesis. movie: Dewbar ; awarded: Erowid. movie: Tayenne ; awarded: Cockspit. movie: Caudacite ; award: Erowid. award: Aniconder ; winner: Wetherality. award: Aniconder ; winner: Lougerière. person: Gigabut ; award: Trifogation. movie: Dewbar ; release year: 1991. movie: Tayenne ; year: 2013. movie: Caudacite ; release year: 2008. movie: Misgendery ; year: 1991. Wetherality was an actor in the movie Dewbar. Gigabut was an actor in the movie Tayenne. Lougerière was an actor in the movie Tayenne. Lougerière acted in the movie Caudacite. Lougerière acted in the movie Misgendery. Gigabut was an actor in the movie Caudacite. Wetherality was an actor in the movie Misgendery. Wetherality was born in the year 1917. Lougerière was born in 1926. Gigabut was born in the year 1917. Gigabut grew up in the nation of Triclops. Lougerière is from the country of Tatkin. Wetherality grew up in the nation of Tatkin. Lougerière produced the movie Dewbar with others. Gigabut produced the movie Tayenne with others. Gigabut produced the movie Dewbar with others. Lougerière was one of the producers of the movie Misgendery. Wetherality was one of the producers of the movie Caudacite. Gigabut was one of the producers of the movie Caudacite. Wetherality produced the movie Misgendery with others. Wetherality produced the movie Tayenne with others. Wetherality wrote for the movie Tayenne. Gigabut wrote for the movie Misgendery. Lougerière was one of the writers for the movie Caudacite. Wetherality wrote for the movie Misgendery. Gigabut wrote for the movie Tayenne. Gigabut wrote for the movie Dewbar. Lougerière wrote for the movie Dewbar. Wetherality wrote for the movie Caudacite.
Q: Who are the actors in the movie Dewbar?
A: ["Wetherality"]

Q: Who are the actors in the movie Caudacite?
A: ["Lougerière, "Gigabut"]

movie: Pastillobox ; directed by: Firmline. movie: Clenestration ; directed by: Carblock. movie: Pestok ; directed by: Bioperatology. movie: Vitrilateral ; director: Bioperatology. movie: Vitrilateral ; award: Antipositive. movie: Clenestration ; awarded: Handt. movie: Pastillobox ; awarded: Handt. movie: Pestok ; awarded: Gutney. movie: Pestok ; writer: Firmline. movie: Clenestration ; written by: Carblock. movie: Pastillobox ; written by: Bioperatology. movie: Pestok ; writer: Bioperatology. movie: Clenestration ; written by: Firmline. movie: Vitrilateral ; writer: Bioperatology. movie: Pastillobox ; writer: Carblock. movie: Vitrilateral ; written by: Carblock. movie: Pestok ; release year: 1986. movie: Clenestration ; year: 1986. movie: Vitrilateral ; year: 1999. movie: Pastillobox ; release year: 1984. Carblock was an actor in the movie Pastillobox. Firmline was an actor in the movie Vitrilateral. Bioperatology was an actor in the movie Clenestration. Firmline acted in the movie Pastillobox. Carblock was an actor in the movie Clenestration. Bioperatology was an actor in the movie Pestok. Firmline was born in the year 1904. Bioperatology was born in the year 1935. Carblock was born in 1935. Carblock grew up in the nation of Knoppock. Firmline grew up in the nation of Tatkin. Bioperatology grew up in the nation of Tatkin. Bioperatology won the Modiparity award. Halfbill was awarded to Firmline. Halfbill was awarded to Carblock. Bioperatology was one of the producers of the movie Pestok. Bioperatology produced the movie Vitrilateral with others. Firmline produced the movie Pastillobox with others. Firmline produced the movie Clenestration with others. Carblock was one of the producers of the movie Pastillobox. Carblock produced the movie Vitrilateral with others. Carblock produced the movie Clenestration with others. Firmline was one of the producers of the movie Pestok.
Q: Which movies has Bioperatology directed?
A: ["Pestok", "Vitrilateral"]

Q: Which movies has Carblock directed?
A: ["Clenestration"]

movie: Nohit ; director: Mimicocycle. movie: Noenometer ; director: Mimicocycle. movie: Tayenne ; directed by: Zayage. movie: Pneumodendron ; director: Sclerocybin. movie: Tayenne ; awarded: Goosehead. movie: Nohit ; awarded: Handt. movie: Pneumodendron ; award: Handt. movie: Noenometer ; awarded: Brownbeard. movie: Nohit ; writer: Mimicocycle. movie: Noenometer ; written by: Sclerocybin. movie: Tayenne ; writer: Sclerocybin. movie: Pneumodendron ; written by: Zayage. movie: Tayenne ; writer: Zayage. movie: Pneumodendron ; written by: Mimicocycle. movie: Noenometer ; release year: 1991. movie: Tayenne ; year: 2013. movie: Nohit ; year: 2005. movie: Pneumodendron ; year: 2005. Mimicocycle was an actor in the movie Tayenne. Zayage acted in the movie Pneumodendron. Zayage was an actor in the movie Nohit. Sclerocybin was an actor in the movie Nohit. Sclerocybin was an actor in the movie Tayenne. Mimicocycle was an actor in the movie Noenometer. Zayage was born in 1935. Sclerocybin was born in 1935. Mimicocycle was born in 1930. Mimicocycle is from the country of Calderita. Sclerocybin grew up in the nation of Calderita. Zayage is from the country of Obility. Quinion was awarded to Zayage. Fannyxist was awarded to Sclerocybin. Fannyxist was awarded to Mimicocycle. Mimicocycle produced the movie Nohit with others. Zayage was one of the producers of the movie Nohit. Sclerocybin was one of the producers of the movie Tayenne. Sclerocybin produced the movie Pneumodendron with others. Zayage produced the movie Pneumodendron with others. Mimicocycle was one of the producers of the movie Tayenne. Sclerocybin was one of the producers of the movie Noenometer. Zayage produced the movie Noenometer with others
Q: What movies has Sclerocybin written?
A: ["Noenometer", "Tayenne"]

Q: What movies has Zayage written?
A: ["Pneumodendron", "Tayenne"]

==> prompts/commaqa/pos_qa_small.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
Q: For which movies was Teeplemole the producer?
A: ["Featsaw", "Zalate"]

Q: For which movies was Muntaril the producer?
A: ["Premercy]

movie: Nilitude ; director: Monsterscar. movie: Dewbar ; directed by: Metatoun. movie: Warpstone ; directed by: Gastrat. movie: Partnershipmaker ; director: Metatoun. movie: Dewbar ; award: Tachychronograph. movie: Partnershipmaker ; awarded: Tachychronograph. movie: Nilitude ; award: Paleodactyl. movie: Warpstone ; award: Sabonade. person: Gastrat ; award: Trifogation. award: Polyquadrase ; winner: Monsterscar. award: Trifogation ; winner: Metatoun. movie: Warpstone ; release year: 1956. movie: Dewbar ; release year: 1984. movie: Nilitude ; year: 1984. movie: Partnershipmaker ; year: 1962. Gastrat was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Nilitude. Gastrat acted in the movie Nilitude. Monsterscar was an actor in the movie Dewbar. Gastrat acted in the movie Warpstone. Metatoun acted in the movie Warpstone. Metatoun was born in 1939. Gastrat was born in the year 1933. Monsterscar was born in 1933. Metatoun grew up in the nation of Moulole. Gastrat is from the country of Stridery. Monsterscar grew up in the nation of Moulole. Monsterscar produced the movie Nilitude with others. Monsterscar was one of the producers of the movie Warpstone. Metatoun was one of the producers of the movie Warpstone. Gastrat was one of the producers of the movie Nilitude. Metatoun produced the movie Partnershipmaker with others. Metatoun produced the movie Dewbar with others. Monsterscar was one of the producers of the movie Partnershipmaker. Gastrat produced the movie Dewbar with others. Metatoun wrote for the movie Partnershipmaker. Gastrat wrote for the movie Warpstone. Gastrat was one of the writers for the movie Dewbar. Monsterscar was one of the writers for the movie Nilitude. Metatoun wrote for the movie Warpstone.
Q: Which movies has Gastrat been an actor in?
A: ["Partnershipmaker", "Nilitude", "Warpstone"]

Q: Which movies has Monsterscar been an actor in?
A: ["Dewbar"]

==> prompts/commaqa/simp_qa.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
Q: Who were born in the year 1910?
A: ["Teeplemole", "Muntaril"]

Q: From which country is Monsterscar?
A: ["Piperfish"]

movie: Nilitude ; director: Monsterscar. movie: Dewbar ; directed by: Metatoun. movie: Warpstone ; directed by: Gastrat. movie: Partnershipmaker ; director: Metatoun. movie: Dewbar ; award: Tachychronograph. movie: Partnershipmaker ; awarded: Tachychronograph. movie: Nilitude ; award: Paleodactyl. movie: Warpstone ; award: Sabonade. person: Gastrat ; award: Trifogation. award: Polyquadrase ; winner: Monsterscar. award: Trifogation ; winner: Metatoun. movie: Warpstone ; release year: 1956. movie: Dewbar ; release year: 1984. movie: Nilitude ; year: 1984. movie: Partnershipmaker ; year: 1962. Gastrat was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Nilitude. Gastrat acted in the movie Nilitude. Monsterscar was an actor in the movie Dewbar. Gastrat acted in the movie Warpstone. Metatoun acted in the movie Warpstone. Metatoun was born in 1939. Gastrat was born in the year 1933. Monsterscar was born in 1933. Metatoun grew up in the nation of Moulole. Gastrat is from the country of Stridery. Monsterscar grew up in the nation of Moulole. Monsterscar produced the movie Nilitude with others. Monsterscar was one of the producers of the movie Warpstone. Metatoun was one of the producers of the movie Warpstone. Gastrat was one of the producers of the movie Nilitude. Metatoun produced the movie Partnershipmaker with others. Metatoun produced the movie Dewbar with others. Monsterscar was one of the producers of the movie Partnershipmaker. Gastrat produced the movie Dewbar with others. Metatoun wrote for the movie Partnershipmaker. Gastrat wrote for the movie Warpstone. Gastrat was one of the writers for the movie Dewbar. Monsterscar was one of the writers for the movie Nilitude. Metatoun wrote for the movie Warpstone.
Q: Who is from the country Stridery?
A: ["Gastrat"]

Q: Which movies were released in 1984?
A: ["Dewbar", "Nilitude"]

movie: Nohit ; director: Mimicocycle. movie: Noenometer ; director: Mimicocycle. movie: Tayenne ; directed by: Zayage. movie: Pneumodendron ; director: Sclerocybin. movie: Tayenne ; awarded: Goosehead. movie: Nohit ; awarded: Handt. movie: Pneumodendron ; award: Handt. movie: Noenometer ; awarded: Brownbeard. movie: Nohit ; writer: Mimicocycle. movie: Noenometer ; written by: Sclerocybin. movie: Tayenne ; writer: Sclerocybin. movie: Pneumodendron ; written by: Zayage. movie: Tayenne ; writer: Zayage. movie: Pneumodendron ; written by: Mimicocycle. movie: Noenometer ; release year: 1991. movie: Tayenne ; year: 2013. movie: Nohit ; year: 2005. movie: Pneumodendron ; year: 2005. Mimicocycle was an actor in the movie Tayenne. Zayage acted in the movie Pneumodendron. Zayage was an actor in the movie Nohit. Sclerocybin was an actor in the movie Nohit. Sclerocybin was an actor in the movie Tayenne. Mimicocycle was an actor in the movie Noenometer. Zayage was born in 1935. Sclerocybin was born in 1935. Mimicocycle was born in 1930. Mimicocycle is from the country of Calderita. Sclerocybin grew up in the nation of Calderita. Zayage is from the country of Obility. Quinion was awarded to Zayage. Fannyxist was awarded to Sclerocybin. Fannyxist was awarded to Mimicocycle. Mimicocycle produced the movie Nohit with others. Zayage was one of the producers of the movie Nohit. Sclerocybin was one of the producers of the movie Tayenne. Sclerocybin produced the movie Pneumodendron with others. Zayage produced the movie Pneumodendron with others. Mimicocycle was one of the producers of the movie Tayenne. Sclerocybin was one of the producers of the movie Noenometer. Zayage produced the movie Noenometer with others
Q: Who were born in the year 1935?
A: ["Sclerocybin", "Zayage"]

Q: When was the movie Nohit released?
A: ["2005"]

movie: Coacheship ; director: Metatoun. movie: Assamplifier ; director: Kapod. movie: Misapportionment ; director: Sapien. movie: Quinsid ; director: Kapod. movie: Assamplifier ; award: Zorgion. movie: Quinsid ; awarded: Airpipe. movie: Coacheship ; award: Electrodesal. movie: Misapportionment ; award: Airpipe. movie: Coacheship ; written by: Metatoun. movie: Misapportionment ; written by: Kapod. movie: Coacheship ; written by: Kapod. movie: Quinsid ; writer: Sapien. movie: Misapportionment ; written by: Metatoun. movie: Assamplifier ; written by: Kapod. movie: Assamplifier ; written by: Sapien. movie: Assamplifier ; release year: 2000. movie: Coacheship ; year: 2001. movie: Quinsid ; year: 2005. movie: Misapportionment ; year: 2005. Sapien was an actor in the movie Misapportionment. Sapien acted in the movie Assamplifier. Kapod acted in the movie Quinsid. Sapien acted in the movie Coacheship. Metatoun was an actor in the movie Quinsid. Kapod acted in the movie Misapportionment. Metatoun acted in the movie Coacheship. Kapod acted in the movie Assamplifier. Sapien was born in the year 1910. Metatoun was born in 1928. Kapod was born in the year 1910. Metatoun is from the country of Legault. Kapod grew up in the nation of Tatkin. Sapien is from the country of Legault. Malwarp was awarded to Sapien. Metatoun won the Monkeynote award. Kapod won the Monkeynote award. Kapod was one of the producers of the movie Quinsid. Metatoun was one of the producers of the movie Misapportionment. Metatoun was one of the producers of the movie Quinsid. Sapien was one of the producers of the movie Assamplifier. Sapien produced the movie Coacheship with others. Metatoun was one of the producers of the movie Assamplifier. Kapod was one of the producers of the movie Misapportionment. Kapod was one of the producers of the movie Coacheship.
Q: Who is from the country Legault?
A: ["Metatoun", "Sapien"]

Q: When was Kapod born?
A: ["1910"]

==> prompts/commaqa/simp_qa_small.txt <==
movie: Premercy ; directed by: Muntaril. movie: Skirtsicine ; director: Teeplemole. movie: Featsaw ; directed by: Monsterscar. movie: Zalate ; director: Monsterscar. movie: Zalate ; awarded: Hallowcock. movie: Featsaw ; awarded: Zorgion. movie: Premercy ; award: Chowwurst. movie: Skirtsicine ; award: Hallowcock. award: Goatfly ; winner: Teeplemole. person: Monsterscar ; award: Glodome. person: Muntaril ; award: Goatfly. movie: Featsaw ; release year: 1973. movie: Zalate ; release year: 1964. movie: Skirtsicine ; release year: 1973. movie: Premercy ; year: 1961. Teeplemole was an actor in the movie Skirtsicine. Muntaril was an actor in the movie Skirtsicine. Monsterscar was an actor in the movie Premercy. Muntaril was an actor in the movie Featsaw. Teeplemole was an actor in the movie Zalate. Muntaril was born in the year 1910. Teeplemole was born in 1910. Monsterscar was born in 1942. Teeplemole is from the country of Piperfish. Monsterscar is from the country of Piperfish. Muntaril is from the country of Clony. Muntaril produced the movie Skirtsicine with others. Monsterscar was one of the producers of the movie Featsaw. Monsterscar produced the movie Premercy with others. Monsterscar produced the movie Zalate with others. Teeplemole was one of the producers of the movie Featsaw. Teeplemole produced the movie Zalate with others. Muntaril produced the movie Premercy with others. Monsterscar wrote for the movie Premercy. Muntaril was one of the writers for the movie Zalate. Muntaril wrote for the movie Featsaw. Teeplemole wrote for the movie Featsaw. Monsterscar was one of the writers for the movie Zalate. Teeplemole was one of the writers for the movie Skirtsicine.
Q: Who were born in the year 1910?
A: ["Teeplemole", "Muntaril"]

Q: Who is from the country Piperfish?
A: ["Teeplemole", "Monsterscar"]

movie: Nilitude ; director: Monsterscar. movie: Dewbar ; directed by: Metatoun. movie: Warpstone ; directed by: Gastrat. movie: Partnershipmaker ; director: Metatoun. movie: Dewbar ; award: Tachychronograph. movie: Partnershipmaker ; awarded: Tachychronograph. movie: Nilitude ; award: Paleodactyl. movie: Warpstone ; award: Sabonade. person: Gastrat ; award: Trifogation. award: Polyquadrase ; winner: Monsterscar. award: Trifogation ; winner: Metatoun. movie: Warpstone ; release year: 1956. movie: Dewbar ; release year: 1984. movie: Nilitude ; year: 1984. movie: Partnershipmaker ; year: 1962. Gastrat was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Partnershipmaker. Metatoun was an actor in the movie Nilitude. Gastrat acted in the movie Nilitude. Monsterscar was an actor in the movie Dewbar. Gastrat acted in the movie Warpstone. Metatoun acted in the movie Warpstone. Metatoun was born in 1939. Gastrat was born in the year 1933. Monsterscar was born in 1933. Metatoun grew up in the nation of Moulole. Gastrat is from the country of Stridery. Monsterscar grew up in the nation of Moulole. Monsterscar produced the movie Nilitude with others. Monsterscar was one of the producers of the movie Warpstone. Metatoun was one of the producers of the movie Warpstone. Gastrat was one of the producers of the movie Nilitude. Metatoun produced the movie Partnershipmaker with others. Metatoun produced the movie Dewbar with others. Monsterscar was one of the producers of the movie Partnershipmaker. Gastrat produced the movie Dewbar with others. Metatoun wrote for the movie Partnershipmaker. Gastrat wrote for the movie Warpstone. Gastrat was one of the writers for the movie Dewbar. Monsterscar was one of the writers for the movie Nilitude. Metatoun wrote for the movie Warpstone.
Q: Who is from the country Stridery?
A: ["Gastrat"]

Q: Who were born in the year 1939?
A: ["Metatoun"]

==> prompts/mathqa/cot.txt <==
Q: There are 15 trees in the grove. Grove workers will plant trees in the grove today. After they are done, there will be 21 trees. How many trees did the grove workers plant today?
A: There are 15 trees originally. Then there were 21 trees after some more were planted. So there must have been 21 - 15 = 6. The answer is 6.

Q: If there are 3 cars in the parking lot and 2 more cars arrive, how many cars are in the parking lot?
A: There are originally 3 cars. 2 more cars arrive. 3 + 2 = 5. The answer is 5.

Q: Leah had 32 chocolates and her sister had 42. If they ate 35, how many pieces do they have left in total?
A: Originally, Leah had 32 chocolates. Her sister had 42. So in total they had 32 + 42 = 74. After eating 35, they had 74 - 35 = 39. The answer is 39.

Q: Jason had 20 lollipops. He gave Denny some lollipops. Now Jason has 12 lollipops. How many lollipops did Jason give to Denny?
A: Jason started with 20 lollipops. Then he had 12 after giving some to Denny. So he gave Denny 20 - 12 = 8. The answer is 8.

Q: Shawn has five toys. For Christmas, he got two toys each from his mom and dad. How many toys does he have now?
A: Shawn started with 5 toys. If he got 2 toys each from his mom and dad, then that is 4 more toys. 5 + 4 = 9. The answer is 9.

Q: There were nine computers in the server room. Five more computers were installed each day, from monday to thursday. How many computers are now in the server room?
A: There were originally 9 computers. For each of 4 days, 5 more computers were added. So 5 * 4 = 20 computers were added. 9 + 20 is 29. The answer is 29.

Q: Michael had 58 golf balls. On tuesday, he lost 23 golf balls. On wednesday, he lost 2 more. How many golf balls did he have at the end of wednesday?
A: Michael started with 58 golf balls. After losing 23 on tuesday, he had 58 - 23 = 35. After losing 2 more, he had 35 - 2 = 33 golf balls. The answer is 33.

Q: Olivia has $23. She bought five bagels for $3 each. How much money does she have left?
A: Olivia had 23 dollars. 5 bagels for 3 dollars each will be 5 x 3 = 15 dollars. So she has 23 - 15 dollars left. 23 - 15 is 8. The answer is 8.

==> prompts/odqa/2wikimultihopqa__decomp.txt <==
QC: Do director of film Coolie No. 1 (1995 Film) and director of film The Sensational Trial have the same nationality?
QS: (select) [retrieve_odqa] Who is the director of the film Coolie No. 1 (1995 film)?
A: {"titles": ["Hanro Smitsman", "Coolie No. 1 (1995 film)"], "answer": ["David Dhawan"]}
QS: (select) [retrieve_odqa] Who is the director of the film The Sensational Trial?
A: {"titles": ["Rachel Feldman", "The Sensational Trial"], "answer": ["Karl Freund"]}
QS: (select) [retrieve_odqa] What is David Dhawan's nationality?
A: {"titles": ["David Dhawan", "Brian Johnson (special effects artist)"], "answer": ["India"]}
QS: (select) [retrieve_odqa] What is Karl Freund's nationality?
A: {"titles": ["Karl Freund", "Ian Barry (director)"], "answer": ["Germany"]}
QS: (select) [multihop_titleqa] Titles: ["Hanro Smitsman", "Coolie No. 1 (1995 film)", "Rachel Feldman", "The Sensational Trial", "David Dhawan", "Brian Johnson (special effects artist)", "Karl Freund", "Ian Barry (director)"]. Question: Do director of film Coolie No. 1 (1995 Film) and director of film The Sensational Trial have the same nationality?
A: ["no"]
QS: [EOQ]


QC: Which film has the director died later, The Gal Who Took the West or Twenty Plus Two?
QS: (select) [retrieve_odqa] Who is the director of the film Twenty Plus?
A: {"titles": ["Riki Gal", "Twenty Plus Two"], "answer": ["Joseph M. Newman"]}
QS: (select) [retrieve_odqa] Who is the director of the film The Gal Who Took the West?
A: {"titles": ["Querelle", "The Gal Who Took the West"], "answer": ["Frederick de Cordova"]}
QS: (select) [retrieve_odqa] When did Joseph M. Newman die?
A: {"titles": ["Joseph M. Newman", "Thulasi (1987 film)"], "answer": ["January 23, 2006"]}
QS: (select) [retrieve_odqa] When did Fred de Cordova die?
A: {"titles": ["Fred de Cordova", "Le Masque de la Meduse"], "answer": ["September 15, 2001"]}
QS: (select) [multihop_titleqa] Titles: ["Riki Gal", "Twenty Plus Two", "Querelle", "The Gal Who Took the West", "Joseph M. Newman", "Thulasi (1987 film)", "Fred de Cordova", "Le Masque de la Meduse"]. Question: Which film has the director died later, The Gal Who Took the West or Twenty Plus Two?
A: ["Twenty Plus Two"]
QS: [EOQ]


QC: Who is the grandchild of Krishna Shah (Nepalese Royal)?
QS: (select) [retrieve_odqa] Who is the child of Krishna Shah?
A: {"titles": ["Ana Gruzinsky-Golitsyn", "Krishna Shah (Nepalese royal)", "Diana Weston", "Albina du Boisrouvray"], "answer": ["Rudra Shah"]}
QS: (select) [retrieve_odqa] Who is the child of Rudra Shah?
A: {"titles": ["Jim Ramel Kjellgren", "Constance Anne Herschel", "Rudra Shah"], "answer": ["Prithvipati Shah"]}
QS: (select) [multihop_titleqa] Titles: ["Ana Gruzinsky-Golitsyn", "Krishna Shah (Nepalese royal)", "Diana Weston", "Albina du Boisrouvray", "Jim Ramel Kjellgren", "Constance Anne Herschel", "Rudra Shah"]. Question: Who is the grandchild of Krishna Shah (Nepalese Royal)?
A: ["Prithvipati Shah"]
QS: [EOQ]


QC: Where did the director of film Maddalena (1954 Film) die?
QS: (select) [retrieve_odqa] Who is the director of the film Maddalena?
A: {"titles": ["Ian Barry (director)", "Maddalena (1954 film)", "Brian Kennedy (gallery director)"], "answer": ["Augusto Genina"]}
QS: (select) [retrieve_odqa] Where did Augusto Genina die?
A: {"titles": ["Dana Blankstein", "Augusto Genina", "Peter Levin", "Olav Aaraas"], "answer": ["Rome"]}
QS: (select) [multihop_titleqa] Titles: ["Ian Barry (director)", "Maddalena (1954 film)", "Brian Kennedy (gallery director)", "Dana Blankstein", "Augusto Genina", "Peter Levin", "Olav Aaraas"]. Question: Where did the director of film Maddalena (1954 Film) die?
A: ["Rome"]
QS: [EOQ]


QC: Who was born first out of Martin Hodge and Ivania Martinich?
QS: (select) [retrieve_odqa] When was Martin Hodge born?
A: {"titles": ["Greg A. Hill (artist)", "Martin Hodge", "John Allen (Oxford University cricketer)"], "answer": ["4 February 1959"]}
QS: (select) [retrieve_odqa] When was Ivania Martinich born?
A: {"titles": ["Tom Dickinson", "Ivania Martinich", "Wesley Barresi", "Henry Moore (cricketer)"], "answer": ["25 July 1995"]}
QS: (select) [multihop_titleqa] Titles: ["Greg A. Hill (artist)", "Martin Hodge", "John Allen (Oxford University cricketer)", "Tom Dickinson", "Ivania Martinich", "Wesley Barresi", "Henry Moore (cricketer)"]. Question: Who was born first out of Martin Hodge and Ivania Martinich?
A: ["Martin Hodge"]
QS: [EOQ]

==> prompts/odqa/2wikimultihopqa__multihop_titleqa_cot.txt <==
Wikipedia Title: David Dhawan
<hidden for brevity>

Wikipedia Title: Howard W. Koch
<hidden for brevity>

Wikipedia Title: The Sensational Trial
<hidden for brevity>

Wikipedia Title: Coolie No. 1 (1995 film)
<hidden for brevity>

Wikipedia Title: Karl Freund
<hidden for brevity>

Q: Do director of film Coolie No. 1 (1995 Film) and director of film The Sensational Trial have the same nationality?
A: Coolie No. 1 (1995 film) was directed by David Dhawan. The Sensational Trial was directed by Karl Freund. David Dhawan's nationality is India. Karl Freund's nationality is Germany. Thus, they do not have the same nationality. So the answer is: no.


Wikipedia Title: Fred de Cordova
<hidden for brevity>

Wikipedia Title: Thulasi (1987 film)
<hidden for brevity>

Wikipedia Title: Joseph M. Newman
<hidden for brevity>

Wikipedia Title: The Gal Who Took the West
<hidden for brevity>

Wikipedia Title: Twenty Plus Two
<hidden for brevity>

Q: Which film has the director died later, The Gal Who Took the West or Twenty Plus Two?
A: The film Twenty Plus Two was directed by Joseph M. Newman. The Gal Who Took the West was directed by Frederick de Cordova. Joseph M. Newman died on January 23, 2006. Fred de Cordova died on September 15, 2001. Thus, the person to die later from the two is Twenty Plus Two. So the answer is: Twenty Plus Two.


Wikipedia Title: Ana Gruzinsky-Golitsyn
<hidden for brevity>

Wikipedia Title: Rudra Shah
<hidden for brevity>

Wikipedia Title: Krishna Shah (Nepalese royal)
<hidden for brevity>

Q: Who is the grandchild of Krishna Shah (Nepalese Royal)?
A: Krishna Shah has a child named Rudra Shah. Rudra Shah has a child named Prithvipati Shah. Thus, Krishna Shah has a grandchild named Prithvipati Shah. So the answer is: Prithvipati Shah.


Wikipedia Title: Augusto Genina
<hidden for brevity>

Wikipedia Title: Ian Barry (director)
<hidden for brevity>

Wikipedia Title: Maddalena (1954 film)
<hidden for brevity>

Q: Where did the director of film Maddalena (1954 Film) die?
A: The film Maddalena is directed by Augusto Genina. Augusto Genina died in Rome. So the answer is: Rome.


Wikipedia Title: Martin Hodge
<hidden for brevity>

Wikipedia Title: Ivania Martinich
<hidden for brevity>

Wikipedia Title: Tom Dickinson
<hidden for brevity>

Q: Who was born first out of Martin Hodge and Ivania Martinich?
A: Martin Hodge was born on 4 February 1959. Ivania Martinich was born on 25 July 1995. Thus, Martin Hodge was born first. So the answer is: Martin Hodge.

==> prompts/odqa/2wikimultihopqa__multihop_titleqa_direct.txt <==
Wikipedia Title: David Dhawan
<hidden for brevity>

Wikipedia Title: Howard W. Koch
<hidden for brevity>

Wikipedia Title: The Sensational Trial
<hidden for brevity>

Wikipedia Title: Coolie No. 1 (1995 film)
<hidden for brevity>

Wikipedia Title: Karl Freund
<hidden for brevity>

Q: Do director of film Coolie No. 1 (1995 Film) and director of film The Sensational Trial have the same nationality?
A: ["no"]


Wikipedia Title: Fred de Cordova
<hidden for brevity>

Wikipedia Title: Thulasi (1987 film)
<hidden for brevity>

Wikipedia Title: Joseph M. Newman
<hidden for brevity>

Wikipedia Title: The Gal Who Took the West
<hidden for brevity>

Wikipedia Title: Twenty Plus Two
<hidden for brevity>

Q: Which film has the director died later, The Gal Who Took the West or Twenty Plus Two?
A: ["Twenty Plus Two"]


Wikipedia Title: Ana Gruzinsky-Golitsyn
<hidden for brevity>

Wikipedia Title: Rudra Shah
<hidden for brevity>

Wikipedia Title: Krishna Shah (Nepalese royal)
<hidden for brevity>

Q: Who is the grandchild of Krishna Shah (Nepalese Royal)?
A: ["Prithvipati Shah"]


Wikipedia Title: Augusto Genina
<hidden for brevity>

Wikipedia Title: Ian Barry (director)
<hidden for brevity>

Wikipedia Title: Maddalena (1954 film)
<hidden for brevity>

Q: Where did the director of film Maddalena (1954 Film) die?
A: ["Rome"]


Wikipedia Title: Martin Hodge
<hidden for brevity>

Wikipedia Title: Ivania Martinich
<hidden for brevity>

Wikipedia Title: Tom Dickinson
<hidden for brevity>

Q: Who was born first out of Martin Hodge and Ivania Martinich?
A: ["Martin Hodge"]

==> prompts/odqa/2wikimultihopqa__retrieve_odqa.txt <==
QC: Who is the director of the film Coolie No. 1 (1995 film)?
QS: (select) [retrieve] Who is the director of the film Coolie No. 1 (1995 film)?
A: ["Hanro Smitsman", "Coolie No. 1 (1995 film)"]
QS: (select) [singlehop_titleqa] Titles: ["Hanro Smitsman", "Coolie No. 1 (1995 film)"]. Question: Who is the director of the film Coolie No. 1 (1995 film)?
A: {"titles": ["Hanro Smitsman", "Coolie No. 1 (1995 film)"], "answer": ["David Dhawan"]}
QS: [EOQ]


QC: Who is the director of the film The Sensational Trial?
QS: (select) [retrieve] Who is the director of the film The Sensational Trial?
A: ["Rachel Feldman", "The Sensational Trial"]
QS: (select) [singlehop_titleqa] Titles: ["Rachel Feldman", "The Sensational Trial"]. Question: Who is the director of the film The Sensational Trial?
A: {"titles": ["Rachel Feldman", "The Sensational Trial"], "answer": ["Karl Freund"]}
QS: [EOQ]


QC: What is David Dhawan's nationality?
QS: (select) [retrieve] What is David Dhawan's nationality?
A: ["David Dhawan", "Brian Johnson (special effects artist)"]
QS: (select) [singlehop_titleqa] Titles: ["David Dhawan", "Brian Johnson (special effects artist)"]. Question: What is David Dhawan's nationality?
A: {"titles": ["David Dhawan", "Brian Johnson (special effects artist)"], "answer": ["India"]}
QS: [EOQ]


QC: What is Karl Freund's nationality?
QS: (select) [retrieve] What is Karl Freund's nationality?
A: ["Karl Freund", "Ian Barry (director)"]
QS: (select) [singlehop_titleqa] Titles: ["Karl Freund", "Ian Barry (director)"]. Question: What is Karl Freund's nationality?
A: {"titles": ["Karl Freund", "Ian Barry (director)"], "answer": ["Germany"]}
QS: [EOQ]


QC: Who is the director of the film Twenty Plus?
QS: (select) [retrieve] Who is the director of the film Twenty Plus?
A: ["Riki Gal", "Twenty Plus Two"]
QS: (select) [singlehop_titleqa] Titles: ["Riki Gal", "Twenty Plus Two"]. Question: Who is the director of the film Twenty Plus?
A: {"titles": ["Riki Gal", "Twenty Plus Two"], "answer": ["Joseph M. Newman"]}
QS: [EOQ]


QC: Who is the director of the film The Gal Who Took the West?
QS: (select) [retrieve] Who is the director of the film The Gal Who Took the West?
A: ["Querelle", "The Gal Who Took the West"]
QS: (select) [singlehop_titleqa] Titles: ["Querelle", "The Gal Who Took the West"]. Question: Who is the director of the film The Gal Who Took the West?
A: {"titles": ["Querelle", "The Gal Who Took the West"], "answer": ["Frederick de Cordova"]}
QS: [EOQ]


QC: When did Joseph M. Newman die?
QS: (select) [retrieve] When did Joseph M. Newman die?
A: ["Joseph M. Newman", "Thulasi (1987 film)"]
QS: (select) [singlehop_titleqa] Titles: ["Joseph M. Newman", "Thulasi (1987 film)"]. Question: When did Joseph M. Newman die?
A: {"titles": ["Joseph M. Newman", "Thulasi (1987 film)"], "answer": ["January 23, 2006"]}
QS: [EOQ]


QC: When did Fred de Cordova die?
QS: (select) [retrieve] When did Fred de Cordova die?
A: ["Fred de Cordova", "Le Masque de la Meduse"]
QS: (select) [singlehop_titleqa] Titles: ["Fred de Cordova", "Le Masque de la Meduse"]. Question: When did Fred de Cordova die?
A: {"titles": ["Fred de Cordova", "Le Masque de la Meduse"], "answer": ["September 15, 2001"]}
QS: [EOQ]


QC: Who is the child of Krishna Shah?
QS: (select) [retrieve] Who is the child of Krishna Shah?
A: ["Ana Gruzinsky-Golitsyn", "Krishna Shah (Nepalese royal)", "Diana Weston", "Albina du Boisrouvray"]
QS: (select) [singlehop_titleqa] Titles: ["Ana Gruzinsky-Golitsyn", "Krishna Shah (Nepalese royal)", "Diana Weston", "Albina du Boisrouvray"]. Question: Who is the child of Krishna Shah?
A: {"titles": ["Ana Gruzinsky-Golitsyn", "Krishna Shah (Nepalese royal)", "Diana Weston", "Albina du Boisrouvray"], "answer": ["Rudra Shah"]}
QS: [EOQ]


QC: Who is the child of Rudra Shah?
QS: (select) [retrieve] Who is the child of Rudra Shah?
A: ["Jim Ramel Kjellgren", "Constance Anne Herschel", "Rudra Shah"]
QS: (select) [singlehop_titleqa] Titles: ["Jim Ramel Kjellgren", "Constance Anne Herschel", "Rudra Shah"]. Question: Who is the child of Rudra Shah?
A: {"titles": ["Jim Ramel Kjellgren", "Constance Anne Herschel", "Rudra Shah"], "answer": ["Prithvipati Shah"]}
QS: [EOQ]


QC: Who is the director of the film Maddalena?
QS: (select) [retrieve] Who is the director of the film Maddalena?
A: ["Ian Barry (director)", "Maddalena (1954 film)", "Brian Kennedy (gallery director)"]
QS: (select) [singlehop_titleqa] Titles: ["Ian Barry (director)", "Maddalena (1954 film)", "Brian Kennedy (gallery director)"]. Question: Who is the director of the film Maddalena?
A: {"titles": ["Ian Barry (director)", "Maddalena (1954 film)", "Brian Kennedy (gallery director)"], "answer": ["Augusto Genina"]}
QS: [EOQ]


QC: Where did Augusto Genina die?
QS: (select) [retrieve] Where did Augusto Genina die?
A: ["Dana Blankstein", "Augusto Genina", "Peter Levin", "Olav Aaraas"]
QS: (select) [singlehop_titleqa] Titles: ["Dana Blankstein", "Augusto Genina", "Peter Levin", "Olav Aaraas"]. Question: Where did Augusto Genina die?
A: {"titles": ["Dana Blankstein", "Augusto Genina", "Peter Levin", "Olav Aaraas"], "answer": ["Rome"]}
QS: [EOQ]


QC: When was Martin Hodge born?
QS: (select) [retrieve] When was Martin Hodge born?
A: ["Greg A. Hill (artist)", "Martin Hodge", "John Allen (Oxford University cricketer)"]
QS: (select) [singlehop_titleqa] Titles: ["Greg A. Hill (artist)", "Martin Hodge", "John Allen (Oxford University cricketer)"]. Question: When was Martin Hodge born?
A: {"titles": ["Greg A. Hill (artist)", "Martin Hodge", "John Allen (Oxford University cricketer)"], "answer": ["4 February 1959"]}
QS: [EOQ]


QC: When was Ivania Martinich born?
QS: (select) [retrieve] When was Ivania Martinich born?
A: ["Tom Dickinson", "Ivania Martinich", "Wesley Barresi", "Henry Moore (cricketer)"]
QS: (select) [singlehop_titleqa] Titles: ["Tom Dickinson", "Ivania Martinich", "Wesley Barresi", "Henry Moore (cricketer)"]. Question: When was Ivania Martinich born?
A: {"titles": ["Tom Dickinson", "Ivania Martinich", "Wesley Barresi", "Henry Moore (cricketer)"], "answer": ["25 July 1995"]}
QS: [EOQ]

==> prompts/odqa/2wikimultihopqa__singlehop_titleqa.txt <==
Wikipedia Title: David Dhawan
<hidden for brevity>

Wikipedia Title: Howard W. Koch
<hidden for brevity>

Wikipedia Title: The Sensational Trial
<hidden for brevity>

Wikipedia Title: Coolie No. 1 (1995 film)
<hidden for brevity>

Wikipedia Title: Karl Freund
<hidden for brevity>

Q: Who is the director of the film Coolie No. 1 (1995 film)?
A: ["David Dhawan"]

Q: Who is the director of the film The Sensational Trial?
A: ["Karl Freund"]

Q: What is David Dhawan's nationality?
A: ["India"]

Q: What is Karl Freund's nationality?
A: ["Germany"]


Wikipedia Title: Fred de Cordova
<hidden for brevity>

Wikipedia Title: Thulasi (1987 film)
<hidden for brevity>

Wikipedia Title: Joseph M. Newman
<hidden for brevity>

Wikipedia Title: The Gal Who Took the West
<hidden for brevity>

Wikipedia Title: Twenty Plus Two
<hidden for brevity>

Q: Who is the director of the film Twenty Plus?
A: ["Joseph M. Newman"]

Q: Who is the director of the film The Gal Who Took the West?
A: ["Frederick de Cordova"]

Q: When did Joseph M. Newman die?
A: ["January 23, 2006"]

Q: When did Fred de Cordova die?
A: ["September 15, 2001"]


Wikipedia Title: Ana Gruzinsky-Golitsyn
<hidden for brevity>

Wikipedia Title: Rudra Shah
<hidden for brevity>

Wikipedia Title: Krishna Shah (Nepalese royal)
<hidden for brevity>

Q: Who is the child of Krishna Shah?
A: ["Rudra Shah"]

Q: Who is the child of Rudra Shah?
A: ["Prithvipati Shah"]


Wikipedia Title: Augusto Genina
<hidden for brevity>

Wikipedia Title: Ian Barry (director)
<hidden for brevity>

Wikipedia Title: Maddalena (1954 film)
<hidden for brevity>

Q: Who is the director of the film Maddalena?
A: ["Augusto Genina"]

Q: Where did Augusto Genina die?
A: ["Rome"]


Wikipedia Title: Martin Hodge
<hidden for brevity>

Wikipedia Title: Ivania Martinich
<hidden for brevity>

Wikipedia Title: Tom Dickinson
<hidden for brevity>

Q: When was Martin Hodge born?
A: ["4 February 1959"]

Q: When was Ivania Martinich born?
A: ["25 July 1995"]

==> prompts/odqa/hotpotqa__decomp.txt <==
QC: In which country did this Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey" receive para-military training?
QS: (select) [retrieve_odqa] Who is the Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey"?
A: {"titles": ["Guantanamo: My Journey", "Bismullah v. Gates", "Guantanamo Bay detention camp"], "answer": ["David Hicks"]}
QS: (select) [retrieve_odqa] In which country did David Hicks receive his para-military training?
A: {"titles": ["John Adams Project", "Camp Echo (Guantanamo Bay)", "Guantanamo Bay Museum of Art and History", "David Hicks"], "answer": ["Afghanistan"]}
QS: (select) [multihop_titleqa] Titles: ["Guantanamo: My Journey", "Bismullah v. Gates", "Guantanamo Bay detention camp", "John Adams Project", "Camp Echo (Guantanamo Bay)", "Guantanamo Bay Museum of Art and History", "David Hicks"]. Question: In which country did this Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey" receive para-military training?
A: ["Afghanistan"]
QS: [EOQ]


QC: How many awards did the "A Girl Like Me" singer win at the American Music Awards of 2012?
QS: (select) [retrieve_odqa] Who is the singer of "A Girl Like Me"?
A: {"titles": ["American Music Award", "Rihanna"], "answer": ["Rihanna"]}
QS: (select) [retrieve_odqa] How many awards did Rihana won in the American Music Awards of 2012?
A: {"titles": ["American Music Awards of 2012", "APRA Music Awards of 2012", "List of awards and nominations received by TLC", "Native American Music Awards"], "answer": ["one"]}
QS: (select) [multihop_titleqa] Titles: ["American Music Award", "Rihanna", "American Music Awards of 2012", "APRA Music Awards of 2012", "List of awards and nominations received by TLC", "Native American Music Awards"]. Question: How many awards did the "A Girl Like Me" singer win at the American Music Awards of 2012?
A: ["one"]
QS: [EOQ]


QC: who is older Jeremy Horn or Renato Sobral ?
QS: (select) [retrieve_odqa] When was Jeremy Horn born?
A: {"titles": ["Zaza Tkeshelashvili", "Jeremy Horn", "Jeremy Horn (singer)", "Ricardo Arona"], "answer": ["August 25, 1975"]}
QS: (select) [retrieve_odqa] When was Renato Sobral born?
A: {"titles": ["Brian Warren", "Renato Sobral"], "answer": ["September 7, 1975"]}
QS: (select) [multihop_titleqa] Titles: ["Zaza Tkeshelashvili", "Jeremy Horn", "Jeremy Horn (singer)", "Ricardo Arona", "Brian Warren", "Renato Sobral"]. Question: who is older Jeremy Horn or Renato Sobral ?
A: ["Jeremy Horn"]
QS: [EOQ]


QC: What was the 2014 population of the city where Lake Wales Medical Center is located?
QS: (select) [retrieve_odqa] Lake Wales Medical Center is located in what city?
A: {"titles": ["Baylor College of Medicine", "Lake Wales Medical Center", "Tufts University School of Medicine", "Hanford Community Medical Center"], "answer": ["Polk County, Florida"]}
QS: (select) [retrieve_odqa] What was the population of Polk County in 2014?
A: {"titles": ["Banner University Medical Center Tucson", "Lake Wales, Florida"], "answer": ["15,140"]}
QS: (select) [multihop_titleqa] Titles: ["Baylor College of Medicine", "Lake Wales Medical Center", "Tufts University School of Medicine", "Hanford Community Medical Center", "Banner University Medical Center Tucson", "Lake Wales, Florida"]. Question: What was the 2014 population of the city where Lake Wales Medical Center is located?
A: ["15,140"]
QS: [EOQ]


QC: Nobody Loves You was written by John Lennon and released on what album that was issued by Apple Records, and was written, recorded, and released during his 18 month separation from Yoko Ono?
QS: (select) [retrieve_odqa] What album was issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono?
A: {"titles": ["John Lennon/Plastic Ono Band", "Milk and Honey (album)", "Walls and Bridges"], "answer": ["Walls and Bridges"]}
QS: (select) [retrieve_odqa] Nobody Loves You was written by John Lennon on what album?
A: {"titles": ["John Lennon Museum", "Nobody Loves You (When You're Down and Out)"], "answer": ["Walls and Bridges"]}
QS: (select) [multihop_titleqa] Titles: ["John Lennon/Plastic Ono Band", "Milk and Honey (album)", "Walls and Bridges", "John Lennon Museum", "Nobody Loves You (When You're Down and Out)"]. Question: Nobody Loves You was written by John Lennon and released on what album that was issued by Apple Records, and was written, recorded, and released during his 18 month separation from Yoko Ono?
A: ["Walls and Bridges"]
QS: [EOQ]

==> prompts/odqa/hotpotqa__multihop_titleqa_cot.txt <==
Wikipedia Title: David Hicks
<hidden for brevity>

Wikipedia Title: Guantanamo: My Journey
<hidden for brevity>

Wikipedia Title: Murat Kurnaz
<hidden for brevity>

Q: In which country did this Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey" receive para-military training?
A: The Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey" is David Hicks. David Hicks received his para-military training in Afghanistan. So the answer is: Afghanistan.


Wikipedia Title: American Music Award
<hidden for brevity>

Wikipedia Title: Rihanna
<hidden for brevity>

Wikipedia Title: American Music Awards of 2012
<hidden for brevity>

Q: How many awards did the "A Girl Like Me" singer win at the American Music Awards of 2012?
A: The singer of "A Girl Like Me" singer is Rihanna. In the American Music Awards of 2012, Rihana won one award. So the answer is: one.


Wikipedia Title: Renato Sobral
<hidden for brevity>

Wikipedia Title: Zaza Tkeshelashvili
<hidden for brevity>

Wikipedia Title: Jeremy Horn
<hidden for brevity>

Q: who is older Jeremy Horn or Renato Sobral ?
A: Jeremy Horn was born on August 25, 1975. Renato Sobral was born on September 7, 1975. Thus, Jeremy Horn is older. So the answer is: Jeremy Horn.


Wikipedia Title: Lake Wales Medical Center
<hidden for brevity>

Wikipedia Title: Lake Wales, Florida
<hidden for brevity>

Wikipedia Title: Tufts University School of Medicine
<hidden for brevity>

Q: What was the 2014 population of the city where Lake Wales Medical Center is located?
A: Lake Wales Medical Center is located in the city of Polk County, Florida. The population of Polk County in 2014 was 15,140. So the answer is: 15,140.


Wikipedia Title: Nobody Loves You (When You're Down and Out)
<hidden for brevity>

Wikipedia Title: Walls and Bridges
<hidden for brevity>

Wikipedia Title: Mother (John Lennon song)
<hidden for brevity>

Q: Nobody Loves You was written by John Lennon and released on what album that was issued by Apple Records, and was written, recorded, and released during his 18 month separation from Yoko Ono?
A: The album issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono is Walls and Bridges. Nobody Loves You was written by John Lennon on Walls and Bridges album. So the answer is: Walls and Bridges.

==> prompts/odqa/hotpotqa__multihop_titleqa_direct.txt <==
Wikipedia Title: David Hicks
<hidden for brevity>

Wikipedia Title: Guantanamo: My Journey
<hidden for brevity>

Wikipedia Title: Murat Kurnaz
<hidden for brevity>

Q: In which country did this Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey" receive para-military training?
A: ["Afghanistan"]


Wikipedia Title: American Music Award
<hidden for brevity>

Wikipedia Title: Rihanna
<hidden for brevity>

Wikipedia Title: American Music Awards of 2012
<hidden for brevity>

Q: How many awards did the "A Girl Like Me" singer win at the American Music Awards of 2012?
A: ["one"]


Wikipedia Title: Renato Sobral
<hidden for brevity>

Wikipedia Title: Zaza Tkeshelashvili
<hidden for brevity>

Wikipedia Title: Jeremy Horn
<hidden for brevity>

Q: who is older Jeremy Horn or Renato Sobral ?
A: ["Jeremy Horn"]


Wikipedia Title: Lake Wales Medical Center
<hidden for brevity>

Wikipedia Title: Lake Wales, Florida
<hidden for brevity>

Wikipedia Title: Tufts University School of Medicine
<hidden for brevity>

Q: What was the 2014 population of the city where Lake Wales Medical Center is located?
A: ["15,140"]


Wikipedia Title: Nobody Loves You (When You're Down and Out)
<hidden for brevity>

Wikipedia Title: Walls and Bridges
<hidden for brevity>

Wikipedia Title: Mother (John Lennon song)
<hidden for brevity>

Q: Nobody Loves You was written by John Lennon and released on what album that was issued by Apple Records, and was written, recorded, and released during his 18 month separation from Yoko Ono?
A: ["Walls and Bridges"]

==> prompts/odqa/hotpotqa__retrieve_odqa.txt <==
QC: Who is the Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey"?
QS: (select) [retrieve] Who is the Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey"?
A: ["Guantanamo: My Journey", "Bismullah v. Gates", "Guantanamo Bay detention camp"]
QS: (select) [singlehop_titleqa] Titles: ["Guantanamo: My Journey", "Bismullah v. Gates", "Guantanamo Bay detention camp"]. Question: Who is the Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey"?
A: {"titles": ["Guantanamo: My Journey", "Bismullah v. Gates", "Guantanamo Bay detention camp"], "answer": ["David Hicks"]}
QS: [EOQ]


QC: In which country did David Hicks receive his para-military training?
QS: (select) [retrieve] In which country did David Hicks receive his para-military training?
A: ["John Adams Project", "Camp Echo (Guantanamo Bay)", "Guantanamo Bay Museum of Art and History", "David Hicks"]
QS: (select) [singlehop_titleqa] Titles: ["John Adams Project", "Camp Echo (Guantanamo Bay)", "Guantanamo Bay Museum of Art and History", "David Hicks"]. Question: In which country did David Hicks receive his para-military training?
A: {"titles": ["John Adams Project", "Camp Echo (Guantanamo Bay)", "Guantanamo Bay Museum of Art and History", "David Hicks"], "answer": ["Afghanistan"]}
QS: [EOQ]


QC: Who is the singer of "A Girl Like Me"?
QS: (select) [retrieve] Who is the singer of "A Girl Like Me"?
A: ["American Music Award", "Rihanna"]
QS: (select) [singlehop_titleqa] Titles: ["American Music Award", "Rihanna"]. Question: Who is the singer of "A Girl Like Me"?
A: {"titles": ["American Music Award", "Rihanna"], "answer": ["Rihanna"]}
QS: [EOQ]


QC: How many awards did Rihana won in the American Music Awards of 2012?
QS: (select) [retrieve] How many awards did Rihana won in the American Music Awards of 2012?
A: ["American Music Awards of 2012", "APRA Music Awards of 2012", "List of awards and nominations received by TLC", "Native American Music Awards"]
QS: (select) [singlehop_titleqa] Titles: ["American Music Awards of 2012", "APRA Music Awards of 2012", "List of awards and nominations received by TLC", "Native American Music Awards"]. Question: How many awards did Rihana won in the American Music Awards of 2012?
A: {"titles": ["American Music Awards of 2012", "APRA Music Awards of 2012", "List of awards and nominations received by TLC", "Native American Music Awards"], "answer": ["one"]}
QS: [EOQ]


QC: When was Jeremy Horn born?
QS: (select) [retrieve] When was Jeremy Horn born?
A: ["Zaza Tkeshelashvili", "Jeremy Horn", "Jeremy Horn (singer)", "Ricardo Arona"]
QS: (select) [singlehop_titleqa] Titles: ["Zaza Tkeshelashvili", "Jeremy Horn", "Jeremy Horn (singer)", "Ricardo Arona"]. Question: When was Jeremy Horn born?
A: {"titles": ["Zaza Tkeshelashvili", "Jeremy Horn", "Jeremy Horn (singer)", "Ricardo Arona"], "answer": ["August 25, 1975"]}
QS: [EOQ]


QC: When was Renato Sobral born?
QS: (select) [retrieve] When was Renato Sobral born?
A: ["Brian Warren", "Renato Sobral"]
QS: (select) [singlehop_titleqa] Titles: ["Brian Warren", "Renato Sobral"]. Question: When was Renato Sobral born?
A: {"titles": ["Brian Warren", "Renato Sobral"], "answer": ["September 7, 1975"]}
QS: [EOQ]


QC: Lake Wales Medical Center is located in what city?
QS: (select) [retrieve] Lake Wales Medical Center is located in what city?
A: ["Baylor College of Medicine", "Lake Wales Medical Center", "Tufts University School of Medicine", "Hanford Community Medical Center"]
QS: (select) [singlehop_titleqa] Titles: ["Baylor College of Medicine", "Lake Wales Medical Center", "Tufts University School of Medicine", "Hanford Community Medical Center"]. Question: Lake Wales Medical Center is located in what city?
A: {"titles": ["Baylor College of Medicine", "Lake Wales Medical Center", "Tufts University School of Medicine", "Hanford Community Medical Center"], "answer": ["Polk County, Florida"]}
QS: [EOQ]


QC: What was the population of Polk County in 2014?
QS: (select) [retrieve] What was the population of Polk County in 2014?
A: ["Banner University Medical Center Tucson", "Lake Wales, Florida"]
QS: (select) [singlehop_titleqa] Titles: ["Banner University Medical Center Tucson", "Lake Wales, Florida"]. Question: What was the population of Polk County in 2014?
A: {"titles": ["Banner University Medical Center Tucson", "Lake Wales, Florida"], "answer": ["15,140"]}
QS: [EOQ]


QC: What album was issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono?
QS: (select) [retrieve] What album was issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono?
A: ["John Lennon/Plastic Ono Band", "Milk and Honey (album)", "Walls and Bridges"]
QS: (select) [singlehop_titleqa] Titles: ["John Lennon/Plastic Ono Band", "Milk and Honey (album)", "Walls and Bridges"]. Question: What album was issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono?
A: {"titles": ["John Lennon/Plastic Ono Band", "Milk and Honey (album)", "Walls and Bridges"], "answer": ["Walls and Bridges"]}
QS: [EOQ]


QC: Nobody Loves You was written by John Lennon on what album?
QS: (select) [retrieve] Nobody Loves You was written by John Lennon on what album?
A: ["John Lennon Museum", "Nobody Loves You (When You're Down and Out)"]
QS: (select) [singlehop_titleqa] Titles: ["John Lennon Museum", "Nobody Loves You (When You're Down and Out)"]. Question: Nobody Loves You was written by John Lennon on what album?
A: {"titles": ["John Lennon Museum", "Nobody Loves You (When You're Down and Out)"], "answer": ["Walls and Bridges"]}
QS: [EOQ]

==> prompts/odqa/hotpotqa__singlehop_titleqa.txt <==
Wikipedia Title: David Hicks
<hidden for brevity>

Wikipedia Title: Guantanamo: My Journey
<hidden for brevity>

Wikipedia Title: Murat Kurnaz
<hidden for brevity>

Q: Who is the Australian who was detained in Guantanamo Bay detention camp and published "Guantanamo: My Journey"?
A: ["David Hicks"]

Q: In which country did David Hicks receive his para-military training?
A: ["Afghanistan"]


Wikipedia Title: American Music Award
<hidden for brevity>

Wikipedia Title: Rihanna
<hidden for brevity>

Wikipedia Title: American Music Awards of 2012
<hidden for brevity>

Q: Who is the singer of "A Girl Like Me"?
A: ["Rihanna"]

Q: How many awards did Rihana won in the American Music Awards of 2012?
A: ["one"]


Wikipedia Title: Renato Sobral
<hidden for brevity>

Wikipedia Title: Zaza Tkeshelashvili
<hidden for brevity>

Wikipedia Title: Jeremy Horn
<hidden for brevity>

Q: When was Jeremy Horn born?
A: ["August 25, 1975"]

Q: When was Renato Sobral born?
A: ["September 7, 1975"]


Wikipedia Title: Lake Wales Medical Center
<hidden for brevity>

Wikipedia Title: Lake Wales, Florida
<hidden for brevity>

Wikipedia Title: Tufts University School of Medicine
<hidden for brevity>

Q: Lake Wales Medical Center is located in what city?
A: ["Polk County, Florida"]

Q: What was the population of Polk County in 2014?
A: ["15,140"]


Wikipedia Title: Nobody Loves You (When You're Down and Out)
<hidden for brevity>

Wikipedia Title: Walls and Bridges
<hidden for brevity>

Wikipedia Title: Mother (John Lennon song)
<hidden for brevity>

Q: What album was issued by Apple Records, and written, recorded, and released during John Lennon's 18 month separation from Yoko Ono?
A: ["Walls and Bridges"]

Q: Nobody Loves You was written by John Lennon on what album?
A: ["Walls and Bridges"]

==> prompts/odqa/musique_ans__decomp.txt <==
QC: When did the first large winter carnival take place in the city where CIMI-FM is licensed to broadcast?
QS: (select) [retrieve_odqa] What city is CIMI-FM is licensed to broadcast in?
A: {"titles": ["KWMZ-FM", "CIMI-FM", "KSAO (FM)", "WTTL-FM", "KOLU", "WORW", "WLRX (FM)"], "answer": ["Quebec City"]}
QS: (select) [retrieve_odqa] When did the first large winter carnival in Quebec City take place?
A: {"titles": ["WRQY", "Quebec Winter Carnival", "KBCR-FM"], "answer": ["1894"]}
QS: (select) [multihop_titleqa] Titles: ["KWMZ-FM", "CIMI-FM", "KSAO (FM)", "WTTL-FM", "KOLU", "WORW", "WLRX (FM)", "WRQY", "Quebec Winter Carnival", "KBCR-FM"]. Question: When did the first large winter carnival take place in the city where CIMI-FM is licensed to broadcast?
A: ["1894"]
QS: [EOQ]


QC: What is the headquarters for the organization who sets the standards for ISO 21500?
QS: (select) [retrieve_odqa] Who sets the standards for ISO 21500?
A: {"titles": ["ISO 3166-2:BM", "ISO 3166-2:IS", "ISO 3166-2:IT", "ISO 3166-2:BB", "ISO 21500", "ISO 3166-2:ET", "ISO 3166-2:AT", "ISO 3166-2:CG", "ISO 22000"], "answer": ["International Organization for Standardization"]}
QS: (select) [retrieve_odqa] Where is the headquarters for International Organization for Standardization?
A: {"titles": ["International Organization for Standardization", "ISO 4031", "ISO 3166-2:CN", "Unicode", "ISO 3166-2:GH", "ISO 3166-2:AO", "ISO/TC 68", "ISO 7001", "ISO 3307"], "answer": ["Geneva"]}
QS: (select) [multihop_titleqa] Titles: ["ISO 3166-2:BM", "ISO 3166-2:IS", "ISO 3166-2:IT", "ISO 3166-2:BB", "ISO 21500", "ISO 3166-2:ET", "ISO 3166-2:AT", "ISO 3166-2:CG", "ISO 22000", "International Organization for Standardization", "ISO 4031", "ISO 3166-2:CN", "Unicode", "ISO 3166-2:GH", "ISO 3166-2:AO", "ISO/TC 68", "ISO 7001", "ISO 3307"]. Question: What is the headquarters for the organization who sets the standards for ISO 21500?
A: ["Geneva"]
QS: [EOQ]


QC: How long is the US border with the country that borders the state where Finding Dory takes place?
QS: (select) [retrieve_odqa] In which state does Finding Dory take place?
A: {"titles": ["Finding Dory", "Latvia", "List of countries that border only one other country", "Removal of Hungary's border fence with Austria"], "answer": ["California"]}
QS: (select) [retrieve_odqa] Which country shares a border with California?
A: {"titles": ["Mexico-United States border", "Kingdom of Gera", "Pesticide", "Currie Cup"], "answer": ["Mexico"]}
QS: (select) [retrieve_odqa] What is the length of the US border with Mexico?
A: {"titles": ["Piscataqua River border dispute", "Share a Coke", "Mexico-United States border", "Hotel Arbez"], "answer": ["1,989 mi"]}
QS: (select) [multihop_titleqa] Titles: ["Finding Dory", "Latvia", "List of countries that border only one other country", "Removal of Hungary's border fence with Austria", "Mexico-United States border", "Kingdom of Gera", "Pesticide", "Currie Cup", "Piscataqua River border dispute", "Share a Coke", "Mexico-United States border", "Hotel Arbez"]. Question: How long is the US border with the country that borders the state where Finding Dory takes place?
A: ["1,989 mi"]
QS: [EOQ]


QC: When was Neville A. Stanton's employer founded?
QS: (select) [retrieve_odqa] Who is the employer of Neville A. Stanton?
A: {"titles": ["Harriot Stanton Blatch", "Robichaud v Canada (Treasury Board)", "The Peggy Neville Show", "Stanton Township, Champaign County, Illinois", "Women's suffrage in the United States", "Neville A. Stanton"], "answer": ["University of Southampton"]}
QS: (select) [retrieve_odqa] When was the University of Southampton founded?
A: {"titles": ["Southampton", "Presley Neville"], "answer": ["1862"]}
QS: (select) [multihop_titleqa] Titles: ["Harriot Stanton Blatch", "Robichaud v Canada (Treasury Board)", "The Peggy Neville Show", "Stanton Township, Champaign County, Illinois", "Women's suffrage in the United States", "Neville A. Stanton", "Southampton", "Presley Neville"]. Question: When was Neville A. Stanton's employer founded?
A: ["1862"]
QS: [EOQ]


QC: In which county was the birthplace of the Smoke in tha City performer?
QS: (select) [retrieve_odqa] Who is the performer of Smoke in the City?
A: {"titles": ["Nicotine marketing", "Khabarovsky District", "Beyonce", "Asthma", "Smoke in tha City"], "answer": ["MC Eiht"]}
QS: (select) [retrieve_odqa] What is the birthplace of MC Eiht?
A: {"titles": ["Cherokee City, Arkansas", "MC Eiht", "Biysky District"], "answer": ["Compton"]}
QS: (select) [retrieve_odqa] Compton is located in which county?
A: {"titles": ["Vilnius County", "Biblioteca Ayacucho", "Compton, California"], "answer": ["Los Angeles County"]}
QS: (select) [multihop_titleqa] Titles: ["Nicotine marketing", "Khabarovsky District", "Beyonce", "Asthma", "Smoke in tha City", "Cherokee City, Arkansas", "MC Eiht", "Biysky District", "Vilnius County", "Biblioteca Ayacucho", "Compton, California"]. Question: In which county was the birthplace of the Smoke in tha City performer?
A: ["Los Angeles County"]
QS: [EOQ]

==> prompts/odqa/musique_ans__multihop_titleqa_cot.txt <==
Wikipedia Title: CIMI-FM
<hidden for brevity>

Wikipedia Title: Quebec Winter Carnival
<hidden for brevity>

Wikipedia Title: KELD-FM
<hidden for brevity>

Q: When did the first large winter carnival take place in the city where CIMI-FM is licensed to broadcast?
A: CIMI-FM is licensed to broadcast in Quebec City. The first large winter carnival in Quebec City took place in 1894. So the answer is: 1894.


Wikipedia Title: ISO/TC 68
<hidden for brevity>

Wikipedia Title: ISO 21500
<hidden for brevity>

Wikipedia Title: ISO 3166-2:GH
<hidden for brevity>

Q: What is the headquarters for the organization who sets the standards for ISO 21500?
A: The standards for ISO 21500 were set by International Organization for Standardization. The International Organization for Standardization has headquarters in Geneva. So the answer is: Geneva.


Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Finding Dory
<hidden for brevity>

Wikipedia Title: India
<hidden for brevity>

Q: How long is the US border with the country that borders the state where Finding Dory takes place?
A: Finding Dory is supposed to take place in California. The country that shares a border with California is Mexico. The length of the us border with Mexico is 1,989 mi. So the answer is: 1,989 mi.


Wikipedia Title: Southampton
<hidden for brevity>

Wikipedia Title: Jonathan Stanton
<hidden for brevity>

Wikipedia Title: Neville A. Stanton
<hidden for brevity>

Q: When was Neville A. Stanton's employer founded?
A: The employer of Neville A. Stanton is University of Southampton. The University of Southampton was founded in 1862. So the answer is: 1862.


Wikipedia Title: Compton, California
<hidden for brevity>

Wikipedia Title: Smoke in tha City
<hidden for brevity>

Wikipedia Title: MC Eiht
<hidden for brevity>

Wikipedia Title: Eastern Bengal and Assam
<hidden for brevity>

Q: In which county was the birthplace of the Smoke in tha City performer?
A: The performer of Smoke in tha City is MC Eiht. MC Eiht's birthplace is Compton. Compton is located in the county of Los Angeles County. So the answer is: Los Angeles County.

==> prompts/odqa/musique_ans__multihop_titleqa_direct.txt <==
Wikipedia Title: CIMI-FM
<hidden for brevity>

Wikipedia Title: Quebec Winter Carnival
<hidden for brevity>

Wikipedia Title: KELD-FM
<hidden for brevity>

Q: When did the first large winter carnival take place in the city where CIMI-FM is licensed to broadcast?
A: ["1894"]


Wikipedia Title: ISO/TC 68
<hidden for brevity>

Wikipedia Title: ISO 21500
<hidden for brevity>

Wikipedia Title: ISO 3166-2:GH
<hidden for brevity>

Q: What is the headquarters for the organization who sets the standards for ISO 21500?
A: ["Geneva"]


Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Finding Dory
<hidden for brevity>

Wikipedia Title: India
<hidden for brevity>

Q: How long is the US border with the country that borders the state where Finding Dory takes place?
A: ["1,989 mi"]


Wikipedia Title: Southampton
<hidden for brevity>

Wikipedia Title: Jonathan Stanton
<hidden for brevity>

Wikipedia Title: Neville A. Stanton
<hidden for brevity>

Q: When was Neville A. Stanton's employer founded?
A: ["1862"]


Wikipedia Title: Compton, California
<hidden for brevity>

Wikipedia Title: Smoke in tha City
<hidden for brevity>

Wikipedia Title: MC Eiht
<hidden for brevity>

Wikipedia Title: Eastern Bengal and Assam
<hidden for brevity>

Q: In which county was the birthplace of the Smoke in tha City performer?
A: ["Los Angeles County"]

==> prompts/odqa/musique_ans__retrieve_odqa.txt <==
QC: What city is CIMI-FM is licensed to broadcast in?
QS: (select) [retrieve] What city is CIMI-FM is licensed to broadcast in?
A: ["KWMZ-FM", "CIMI-FM", "KSAO (FM)", "WTTL-FM", "KOLU", "WORW", "WLRX (FM)"]
QS: (select) [singlehop_titleqa] Titles: ["KWMZ-FM", "CIMI-FM", "KSAO (FM)", "WTTL-FM", "KOLU", "WORW", "WLRX (FM)"]. Question: What city is CIMI-FM is licensed to broadcast in?
A: {"titles": ["KWMZ-FM", "CIMI-FM", "KSAO (FM)", "WTTL-FM", "KOLU", "WORW", "WLRX (FM)"], "answer": ["Quebec City"]}
QS: [EOQ]


QC: When did the first large winter carnival in Quebec City take place?
QS: (select) [retrieve] When did the first large winter carnival in Quebec City take place?
A: ["WRQY", "Quebec Winter Carnival", "KBCR-FM"]
QS: (select) [singlehop_titleqa] Titles: ["WRQY", "Quebec Winter Carnival", "KBCR-FM"]. Question: When did the first large winter carnival in Quebec City take place?
A: {"titles": ["WRQY", "Quebec Winter Carnival", "KBCR-FM"], "answer": ["1894"]}
QS: [EOQ]


QC: Who sets the standards for ISO 21500?
QS: (select) [retrieve] Who sets the standards for ISO 21500?
A: ["ISO 3166-2:BM", "ISO 3166-2:IS", "ISO 3166-2:IT", "ISO 3166-2:BB", "ISO 21500", "ISO 3166-2:ET", "ISO 3166-2:AT", "ISO 3166-2:CG", "ISO 22000"]
QS: (select) [singlehop_titleqa] Titles: ["ISO 3166-2:BM", "ISO 3166-2:IS", "ISO 3166-2:IT", "ISO 3166-2:BB", "ISO 21500", "ISO 3166-2:ET", "ISO 3166-2:AT", "ISO 3166-2:CG", "ISO 22000"]. Question: Who sets the standards for ISO 21500?
A: {"titles": ["ISO 3166-2:BM", "ISO 3166-2:IS", "ISO 3166-2:IT", "ISO 3166-2:BB", "ISO 21500", "ISO 3166-2:ET", "ISO 3166-2:AT", "ISO 3166-2:CG", "ISO 22000"], "answer": ["International Organization for Standardization"]}
QS: [EOQ]


QC: Where is the headquarters for International Organization for Standardization?
QS: (select) [retrieve] Where is the headquarters for International Organization for Standardization?
A: ["International Organization for Standardization", "ISO 4031", "ISO 3166-2:CN", "Unicode", "ISO 3166-2:GH", "ISO 3166-2:AO", "ISO/TC 68", "ISO 7001", "ISO 3307"]
QS: (select) [singlehop_titleqa] Titles: ["International Organization for Standardization", "ISO 4031", "ISO 3166-2:CN", "Unicode", "ISO 3166-2:GH", "ISO 3166-2:AO", "ISO/TC 68", "ISO 7001", "ISO 3307"]. Question: Where is the headquarters for International Organization for Standardization?
A: {"titles": ["International Organization for Standardization", "ISO 4031", "ISO 3166-2:CN", "Unicode", "ISO 3166-2:GH", "ISO 3166-2:AO", "ISO/TC 68", "ISO 7001", "ISO 3307"], "answer": ["Geneva"]}
QS: [EOQ]


QC: In which state does Finding Dory take place?
QS: (select) [retrieve] In which state does Finding Dory take place?
A: ["Finding Dory", "Latvia", "List of countries that border only one other country", "Removal of Hungary's border fence with Austria"]
QS: (select) [singlehop_titleqa] Titles: ["Finding Dory", "Latvia", "List of countries that border only one other country", "Removal of Hungary's border fence with Austria"]. Question: In which state does Finding Dory take place?
A: {"titles": ["Finding Dory", "Latvia", "List of countries that border only one other country", "Removal of Hungary's border fence with Austria"], "answer": ["California"]}
QS: [EOQ]


QC: Which country shares a border with California?
QS: (select) [retrieve] Which country shares a border with California?
A: ["Mexico-United States border", "Kingdom of Gera", "Pesticide", "Currie Cup"]
QS: (select) [singlehop_titleqa] Titles: ["Mexico-United States border", "Kingdom of Gera", "Pesticide", "Currie Cup"]. Question: Which country shares a border with California?
A: {"titles": ["Mexico-United States border", "Kingdom of Gera", "Pesticide", "Currie Cup"], "answer": ["Mexico"]}
QS: [EOQ]


QC: What is the length of the US border with Mexico?
QS: (select) [retrieve] What is the length of the US border with Mexico?
A: ["Piscataqua River border dispute", "Share a Coke", "Mexico-United States border", "Hotel Arbez"]
QS: (select) [singlehop_titleqa] Titles: ["Piscataqua River border dispute", "Share a Coke", "Mexico-United States border", "Hotel Arbez"]. Question: What is the length of the US border with Mexico?
A: {"titles": ["Piscataqua River border dispute", "Share a Coke", "Mexico-United States border", "Hotel Arbez"], "answer": ["1,989 mi"]}
QS: [EOQ]


QC: Who is the employer of Neville A. Stanton?
QS: (select) [retrieve] Who is the employer of Neville A. Stanton?
A: ["Harriot Stanton Blatch", "Robichaud v Canada (Treasury Board)", "The Peggy Neville Show", "Stanton Township, Champaign County, Illinois", "Women's suffrage in the United States", "Neville A. Stanton"]
QS: (select) [singlehop_titleqa] Titles: ["Harriot Stanton Blatch", "Robichaud v Canada (Treasury Board)", "The Peggy Neville Show", "Stanton Township, Champaign County, Illinois", "Women's suffrage in the United States", "Neville A. Stanton"]. Question: Who is the employer of Neville A. Stanton?
A: {"titles": ["Harriot Stanton Blatch", "Robichaud v Canada (Treasury Board)", "The Peggy Neville Show", "Stanton Township, Champaign County, Illinois", "Women's suffrage in the United States", "Neville A. Stanton"], "answer": ["University of Southampton"]}
QS: [EOQ]


QC: When was the University of Southampton founded?
QS: (select) [retrieve] When was the University of Southampton founded?
A: ["Southampton", "Presley Neville"]
QS: (select) [singlehop_titleqa] Titles: ["Southampton", "Presley Neville"]. Question: When was the University of Southampton founded?
A: {"titles": ["Southampton", "Presley Neville"], "answer": ["1862"]}
QS: [EOQ]


QC: Who is the performer of Smoke in the City?
QS: (select) [retrieve] Who is the performer of Smoke in the City?
A: ["Nicotine marketing", "Khabarovsky District", "Beyonce", "Asthma", "Smoke in tha City"]
QS: (select) [singlehop_titleqa] Titles: ["Nicotine marketing", "Khabarovsky District", "Beyonce", "Asthma", "Smoke in tha City"]. Question: Who is the performer of Smoke in the City?
A: {"titles": ["Nicotine marketing", "Khabarovsky District", "Beyonce", "Asthma", "Smoke in tha City"], "answer": ["MC Eiht"]}
QS: [EOQ]


QC: What is the birthplace of MC Eiht?
QS: (select) [retrieve] What is the birthplace of MC Eiht?
A: ["Cherokee City, Arkansas", "MC Eiht", "Biysky District"]
QS: (select) [singlehop_titleqa] Titles: ["Cherokee City, Arkansas", "MC Eiht", "Biysky District"]. Question: What is the birthplace of MC Eiht?
A: {"titles": ["Cherokee City, Arkansas", "MC Eiht", "Biysky District"], "answer": ["Compton"]}
QS: [EOQ]


QC: Compton is located in which county?
QS: (select) [retrieve] Compton is located in which county?
A: ["Vilnius County", "Biblioteca Ayacucho", "Compton, California"]
QS: (select) [singlehop_titleqa] Titles: ["Vilnius County", "Biblioteca Ayacucho", "Compton, California"]. Question: Compton is located in which county?
A: {"titles": ["Vilnius County", "Biblioteca Ayacucho", "Compton, California"], "answer": ["Los Angeles County"]}
QS: [EOQ]

==> prompts/odqa/musique_ans__singlehop_titleqa.txt <==
Wikipedia Title: CIMI-FM
<hidden for brevity>

Wikipedia Title: Quebec Winter Carnival
<hidden for brevity>

Wikipedia Title: KELD-FM
<hidden for brevity>

Q: What city is CIMI-FM is licensed to broadcast in?
A: ["Quebec City"]

Q: When did the first large winter carnival in Quebec City take place?
A: ["1894"]


Wikipedia Title: ISO/TC 68
<hidden for brevity>

Wikipedia Title: ISO 21500
<hidden for brevity>

Wikipedia Title: ISO 3166-2:GH
<hidden for brevity>

Q: Who sets the standards for ISO 21500?
A: ["International Organization for Standardization"]

Q: Where is the headquarters for International Organization for Standardization?
A: ["Geneva"]


Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Mexico-United States border
<hidden for brevity>

Wikipedia Title: Finding Dory
<hidden for brevity>

Wikipedia Title: India
<hidden for brevity>

Q: In which state does Finding Dory take place?
A: ["California"]

Q: Which country shares a border with California?
A: ["Mexico"]

Q: What is the length of the US border with Mexico?
A: ["1,989 mi"]


Wikipedia Title: Southampton
<hidden for brevity>

Wikipedia Title: Jonathan Stanton
<hidden for brevity>

Wikipedia Title: Neville A. Stanton
<hidden for brevity>

Q: Who is the employer of Neville A. Stanton?
A: ["University of Southampton"]

Q: When was the University of Southampton founded?
A: ["1862"]


Wikipedia Title: Compton, California
<hidden for brevity>

Wikipedia Title: Smoke in tha City
<hidden for brevity>

Wikipedia Title: MC Eiht
<hidden for brevity>

Wikipedia Title: Eastern Bengal and Assam
<hidden for brevity>

Q: Who is the performer of Smoke in the City?
A: ["MC Eiht"]

Q: What is the birthplace of MC Eiht?
A: ["Compton"]

Q: Compton is located in which county?
A: ["Los Angeles County"]
